The substructure of the Perseus star forming region: A survey with Gaia DR2

We use photometric and kinematic data from Gaia DR2 to explore the structure of the star forming region associated with the molecular cloud of Perseus. Apart from the two well known clusters, IC 348 and NGC 1333, we present five new clustered groups of young stars, which contain between 30 and 300 members, named Autochthe, Alcaeus, Heleus, Electryon and Mestor. We demonstrate these are co-moving groups of young stars, based on how the candidate members are distributed in position, proper motion, parallax and colour-magnitude space. By comparing their colour-magnitude diagrams to isochrones we show that they have ages between 1 and 5 Myr. Using 2MASS and WISE colours we find that the fraction of stars with discs in each group ranges from 10 to 50 percent. The youngest of the new groups is also associated with a reservoir of cold dust, according to the Planck map at 353 GHz. We compare the ages and proper motions of the five new groups to those of IC 348 and NGC 1333. Autochthe is clearly linked with NGC 1333 and may have formed in the same star formation event. The seven groups separate roughly into two sets which share proper motion, parallax and age: Heleus, Electryon, Mestor as the older set, and NGC 1333, Autochthe as the younger set. Alcaeus is kinematically related to the younger set, but at a more advanced age, while the properties of IC 348 overlap with both sets. All older groups in this star forming region are located at higher galactic latitude.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
